Semantica: Decentralized Search using a LLM-Guided Semantic Tree Overlay

Centralized search engines are key for the Internet, but lead to undesirable concentration of power. Decentralized alternatives fail to offer equal document retrieval accuracy and speed. Nevertheless, Semantic Overlay Networks can come close to the performance of centralized solutions when the semantics of documents are properly captured. This work uses embeddings from Large Language Models to capture semantics and fulfill the promise of Semantic Overlay Networks. Our proposed algorithm, called Semantica, constructs a prefix tree (trie) utilizing document embeddings calculated by a language model. Users connect to each other based on the embeddings of their documents, ensuring that semantically similar users are directly linked. Thereby, this construction makes it more likely for user searches to be answered by the users that they are directly connected to, or by the users they are close to in the network connection graph. The implementation of our algorithm also accommodates the semantic diversity of individual users by spawning "clone" user identifiers in the tree. Our experiments use emulation with a real-world workload to show Semantica's ability to identify and connect to similar users quickly. Semantica finds up to ten times more semantically similar users than current state-of-the-art approaches. At the same time, Semantica can retrieve more than two times the number of relevant documents given the same network load. We also make our code publicly available to facilitate further research in the area.

==> csvs_and_graphs/graphs/png_graphs/fig5_random_query_baseline_accuracy.csv <==
,accuracy
1,0.0
2,1.2342308967184668
3,2.4294655565737906
4,3.4765145163491726
5,4.584007643262426
6,5.5530641293115215
7,6.25499639284809
8,6.958878468227816
9,7.6822586620391125
10,8.390040361105154
11,9.033478269347007
12,9.637919940725721
13,10.084426852808704
14,10.649872287324273
15,11.166572425760917
16,11.806110710316455
17,12.166825901300523
18,12.866808352993939
19,13.112484645231735
20,13.498547390176846
21,13.976251291750346
22,14.606040517090102
23,14.812720572464757
24,15.335270146430869
25,15.653089476865484
26,16.08399789420321
27,16.36867042330415
28,16.52465537075672
29,16.86587244330922
30,17.306529919862733
31,17.710140971396264
32,18.0221108663014
33,18.55050987579699
34,18.57585742975803
35,19.02626396552733
36,19.37917990913877
37,19.492268996041886
38,19.730146040907055
39,20.02066800553747
40,20.340437147815237
41,20.58806325189619
42,20.872735780997132
43,21.22370191276542
44,21.525922748454775
45,21.633162399828418
46,22.13231423167665
47,22.299998050188165
48,22.377990523914445
49,22.59636945034804
50,23.001930313724728
51,23.389942870512996
52,23.48938327451401
53,23.46988515608244
54,23.709712012790764
55,24.220562715697934
56,24.39604578158208
57,24.56957903562306
58,24.86985005946926
59,24.848402129194533
60,25.23251506229649
61,25.45089398873009
62,25.456743424259564
63,25.83110729814573
64,25.944196385048844
65,26.371205178700258
66,26.310761011562384
67,26.56618636301597
68,26.827461149999028
69,27.016592898785266
70,27.098484996197868
71,27.277867685768328
72,27.416304326632485
73,27.62883381753661
74,27.862811238715462
75,27.966151266402793
76,27.991498820363834
77,28.344414763975273
78,28.597890303585707
79,28.615438610174124
80,28.763624310254063
81,28.9664047419424
82,29.22962934076862
83,29.317370873710686
84,29.51820149355587
85,29.58254528438006
86,30.00955407803147
87,29.828221576617857
88,30.05244993858093
89,30.415114941408156
90,30.463860237487083
91,30.3176243492503
92,30.748532766588028
93,30.69783765866594
94,31.013707177257395
95,31.253534033965725
96,31.501160138046682
97,31.26133328133835
98,31.62984771969505
99,31.64349640259715
100,31.62399828416558
101,32.01201084095385
102,32.07440481993488
103,32.19919277789693
104,32.345428666133714
105,32.735391034765144
106,32.674946867627284
107,32.73929065845145
108,32.93037221908086
109,32.87577748747247
110,33.28913759822177
111,33.20334587712286
112,33.40222668512489
113,33.66935090763741
114,33.61670598787217
115,33.72589545108897
116,33.80778754850157
117,33.97352155516993
118,33.92867588277731
119,34.26599333164349
120,34.511669623881296
121,34.375182794860294
122,34.60331078050968
123,34.720299491099105
124,35.09661317682844
125,35.188254333456825
126,34.9620761596506
127,35.455378555969354
128,35.14535847290737
129,35.33644003353676
130,35.494374792832495
131,35.5353208415388
132,35.75174995612923
133,36.1807085616238
134,36.202156491898535
135,36.12416401817225
136,36.17290931425117
137,36.315245578801644
138,36.406886735430035
139,36.5355743170784
140,36.67596076978572
141,36.82999590539513
142,36.62721547370679
143,37.171212977947626
144,37.165363542418156
145,37.15561448320237
146,37.18486166084973
147,37.48513268469593
148,37.45393569520541
149,37.553376099206424
150,37.666465186109534
151,37.68596330454111
152,38.04862830736834
153,38.07397586132939
154,38.09347397976095
155,38.17536607717356
156,38.36254801411664
157,38.31575252988086
158,38.40739368650925
159,38.51658314972606
160,38.52048277341236
161,38.71741376957123
162,38.77590812486596
163,38.933842884161685
164,39.01768479341744
165,39.11517538557529
166,39.372550548872034
167,39.362801489656256
168,39.20876635404684
169,39.633825335855086
170,39.52073624895198
171,39.579230604246696
172,39.70791818589506
173,39.858053697818164
174,40.05498469397703
175,39.96919297287812
176,40.11347904927175
177,40.15832472166436
178,40.36305496519586
179,40.38645270731374
180,40.481993487628436
181,40.585333515315774
182,40.60873125743366
183,40.42154932049057
184,40.82126074833779
185,41.078635911634535
186,40.751067521984126
187,40.94214908261353
188,41.00649287343772
189,41.183925751165006
190,41.09228459453663
191,41.58948661454169
192,41.36135862889231
193,41.41205373681439
194,41.42570241971651
195,41.72207381987638
196,41.733772690935325
197,41.95800105289839
198,41.79421685807319
199,42.06134108058573
200,42.178329791175145
201,42.14713280168463
202,42.31091699650984
203,42.39865852945191
204,42.41620683604031
205,42.556593288747635
206,42.31676643203931
207,42.37331097549086
208,42.513697428198185
209,42.753524284906504
210,42.89196092577066
211,42.675531811180214
212,42.946555657379065
213,43.092791545615846
214,42.874412619182245
215,43.209780256205285
216,43.07524323902744
217,43.19613157330317
218,43.46910523134518
219,43.582194318248284
220,43.361865579971536
221,43.38331351024626
222,44.06964727903757
223,43.792773997309254
224,43.595843001150385
225,44.015052547429164
226,43.722580770955595
227,44.081346150096515
228,43.91951176711448
229,44.23343147386278
230,44.036500477703896
231,44.12424201064598
232,44.30752432390273
233,44.38551679762903
234,44.642891960925766
235,44.4323122818648
236,44.66239007935734
237,44.736482929397305
238,44.872969758418314
239,44.74428217676994
240,44.66823951488683
241,44.8729697584183
242,45.077700001949815
243,45.18104002963713
244,45.26488193889289
245,45.26488193889289
246,45.51445785481702
247,45.471561994267546
248,45.666543178583275
249,45.432565757404404
250,45.650944683838006
251,45.69968997991694
252,45.71918809834852
253,45.78548170101585
254,45.59050051670014
255,45.82252812603584
256,45.748435275995874
257,46.027258369567335
258,45.98436250901786
259,46.17544406964727
260,46.24563729600094
261,46.339228264472474
262,46.43866866847349
263,46.50496227114084
264,46.20859087098095
265,46.54980794353346
266,46.50301245929768
267,46.682395148868125
268,46.76428724628072
269,46.53030982510188
270,46.89297482792911
271,46.93782050032172
272,46.80913291867334
273,47.00216429114591
274,47.06065864644062
275,47.128902060951106
276,47.15814923859847
277,46.980716360871185
278,47.193245851775295
279,47.349230799227875
280,47.39212665977733
281,47.52276405326886
282,47.73334373232983
283,47.66705012966249
284,47.53836254801412
285,47.62415426911303
286,47.8210852652719
287,47.54226217170043
288,47.82303507711506
289,47.967321153508685
290,48.01801626143076
291,47.92832491664555
292,47.83473394817401
293,48.09795854700021
294,48.228595940491736
295,48.31438766159066
296,48.24614424708015
297,48.242244623393844
298,48.36118314582643
299,48.562013765671615
300,48.62050812096633
301,48.52496734065162
302,48.686801723633664
303,48.620508120966335
304,48.72969758418312
305,48.686801723633664
306,48.86618441320412
307,48.987072747479864
308,49.02801879618617
309,48.95392594614619
310,49.09431239885352
311,49.03581804355879
312,49.109910893598766
313,49.11965995281455
314,49.377035116111294
315,49.556417805681754
316,49.236648663403976
317,49.44722834246495
318,49.4862245793281
319,49.42773022403338
320,49.384834363483925
321,49.52327100434807
322,49.49207401485757
323,49.80209409791956
324,49.82549184003744
325,49.85473901768479
326,49.94443036247002
327,49.93078167956791
328,50.225203267884645
329,49.91128356113635
330,49.93663111509739
331,49.948329986156324
332,50.20375533760992
333,50.34414179031723
334,50.10236512176576
335,50.31099498898356
336,50.277848187649894
337,50.5956675180845
338,50.36753953243511
339,50.32269386004251
340,50.75750190106654
341,50.646362626006585
342,50.56057090490769
343,50.80234757345916
344,50.66586074443817
345,50.91738647220543
346,50.909587224832805
347,50.69120829839921
348,50.76335133659602
349,51.028525747265384
350,51.21570768420847
351,50.89788835377385
352,51.2371556144832
353,51.10456840914851
354,51.24495486185583
355,51.114317468364305
356,51.32099752373897
357,51.404839432994706
358,51.20595862499269
359,51.287850722405295
360,51.65831497260514
361,51.490631154093634
362,51.41068886852419
363,51.662214596291456
364,51.70511045684092
365,51.77530368319457
366,51.6056700528399
367,51.691461773938805
368,51.76750443582194
369,51.85329615692086
370,51.82599879111665
371,51.798701425312444
372,52.249107961081755
373,51.91569013590189
374,52.07947433072709
375,52.011230916216576
376,52.32515062296489
377,52.4518883927701
378,52.44408914539746
379,52.451888392770094
380,52.362197047984864
381,52.62347183496793
382,52.555228420457425
383,52.639070329713185
384,52.42069140327958
385,52.594224657320574
386,52.69756468500788
387,52.86524850351941
388,52.902294928539405
389,52.79700508900891
390,52.77165753504787
391,52.869148127205726
392,53.10312554838458
393,52.9568896601478
394,52.95493984830464
395,53.257160683993995
396,52.93154210618675
397,53.0933764891688
398,53.218164447130846
399,53.186967457640336
400,53.33320334587712
401,53.36245052352448
402,53.31565503928872
403,53.253261060307686
404,53.64907286446858
405,53.69196872501803
406,53.53793358940863
407,53.576929826271765
408,53.60812681576227
409,53.64907286446858
410,53.56523095521281
411,53.73681439741065
412,53.89474915670638
413,53.75631251584222
414,53.63737399340963
415,53.818706494823246
416,53.840154425097985
417,54.03318579757053
418,54.23206660557256
419,54.290560960867275
420,54.06438278706106
421,54.169672626591534
422,54.259363971376764
423,54.15017450815996
424,54.475793085967204
425,54.06828241074736
426,54.11897751866946
427,54.483592333339836
428,54.48554214518299
429,54.374402870123035
430,54.5576851833798
431,54.59863123208609
432,54.54793612416401
433,54.69612182424396
434,54.62982822157661
435,54.69027238871449
436,54.50893988730088
437,54.63762746894924
438,55.05293739154172
439,54.647376528165026
440,54.81895997036285
441,55.02953964942382
442,54.89890225593231
443,54.980794353344905
444,55.11143174683644
445,55.035389084953295
446,55.236219704798486
447,54.916450562520716
448,55.18942422056272
449,55.15432760738588
450,55.035389084953295
451,55.53454091680152
452,55.58718583656675
453,55.12898005342484
454,55.50919336284049
455,55.51309298652679
456,55.754869655078274
457,55.29666387193635
458,55.351258603544764
459,55.81726363405931
460,55.75097003139198
461,55.58523602472361
462,55.65347943923412
463,55.51114317468364
464,55.745120595862495
465,55.59498508393941
466,55.96934895782556
467,55.87575798935402
468,56.016144442061346
469,56.19162750794549
470,55.922553473589794
471,56.00444557100241
472,55.9634995222961
473,56.222824497436
474,56.11948446974866
475,56.222824497436
476,56.19942675531811
477,56.115584846062355
478,56.18772788425917
479,56.343712831711734
480,56.14678183555287
481,56.49774796732115
482,56.33396377249595
483,56.35736151461383
484,56.257921110612834
485,56.44900267124221
486,56.47824984888958
487,56.760972566147366
488,56.452902294928535
489,56.69662877532318
490,56.677130656891606
491,56.77852087273578
492,56.62448573712637
493,56.7278257648137
494,56.71612689375476
495,56.760972566147366
496,57.00664885838518
497,57.069042837366204
498,56.813617485912616
499,56.91695751359994
500,56.94815450309045
501,57.186031547955615
502,56.96570280967887
503,57.14508549924932
504,56.98910055179676
505,57.226977596661925
506,57.219178349289294
507,57.045645095248304
508,57.20163004270088
509,57.29327119932927
510,57.2640240216819
511,57.5915924113323
512,57.57989354027336
513,57.312769317760825
514,57.39856103885976
515,57.53114824419443
516,57.74952717062803
517,57.82751964435433
518,57.536997679723896
519,57.550646362626004
520,57.88211437596272
521,57.68518337980384
522,57.66373544952911
523,57.74757735878487
524,58.03224988788582
525,57.80217209039328
526,57.74952717062803
527,57.88016456411955
528,57.829469456197465
529,57.995203462865824
530,57.887963811492185
531,57.87431512859009
532,57.97570534443427
533,58.29937411039834
534,58.127790668200504
535,57.971805720747945
536,58.29937411039834
537,58.394914890713025
538,58.437810751262504
539,58.24477937878994
540,58.22333144851522
541,58.32472166435938
542,58.669838360598206
543,58.59574551055823
544,58.34616959463411
545,58.54895002632247
546,58.49240548287091
547,58.51190360130247
548,58.54310059079298
549,58.56649833291086
550,58.74393121063817
551,58.78877688303078
552,58.57819720396983
553,58.85117086201183
554,58.75563008169711
555,58.62694250004874
556,58.97205919628756
557,58.72833271589292
558,58.79072669487393
559,59.22553473589798
560,58.75563008169711
561,58.85117086201183
562,59.159241133230644
563,58.92136408836548
564,59.018854680523326
565,58.909665217306525
566,59.16704038060326
567,59.20798642930957
568,59.08904790687699
569,59.37956987150739
570,59.48875933472419
571,59.198237370093786
572,59.090997718720146
573,59.63694503480414
574,59.53165519527366
575,59.557002749234705
576,59.31912570436954
577,59.245032854329565
578,59.650593717706236
579,59.3386238228011
580,59.309376645153755
581,59.38931893072319
582,59.3932185544095
583,59.504357829469456
584,59.514106888685255
585,59.845574902021966
586,59.55505293739155
587,59.79098017041356
588,59.644744282176774
589,59.63304541111782
590,59.70518844931463
591,59.826076783590395
592,59.960613800768215
593,59.79682960594301
594,60.116598748220795
595,59.845574902021966
596,60.07955232320081
597,59.880671515198785
598,59.941115682336644
599,59.97231267182717
600,59.96451342445454
601,60.01130890869031
602,60.13219724296604
603,60.27843313120283
604,60.08150213504395
605,60.13804667849553
606,60.14779573771131
607,60.17899272720182
608,60.15169536139762
609,60.54360754187221
610,60.20434028116286
611,60.742488349874236
612,60.60795133269639
613,60.28818219041863
614,60.832179694659466
615,60.650847193245845
616,60.41881958391016
617,60.76978571567844
618,60.40517090100805
619,60.567005283990106
620,60.765886091992115
621,60.5982022734806
622,60.855577436777345
623,60.777584963051076
624,60.54945697740169
625,60.92967028681732
626,61.011562384229926
627,60.89847329732681
628,60.75613703277633
629,61.10320354085831
630,60.68789361826583
631,60.71129136038374
632,60.80878195254158
633,61.11880203560357
634,61.12855109481934
635,61.15974808430987
636,61.15194883693724
637,61.20654356854563
638,61.259188488310876
639,61.08760504611305
640,61.10905297638779
641,61.22994131066352
642,61.43272174235185
643,61.270887359369816
644,61.13440053034881
645,61.25138924093826
646,61.25723867646772
647,61.46196891999922
648,61.3079337843898
649,61.395675317331865
650,61.58675687796127
651,61.51656365160761
652,61.57310819505918
653,61.42297268313608
654,61.45221986078342
655,61.62380330298126
656,61.52631271082341
657,61.76418975568858
658,61.64330142141283
659,61.77783843859067
660,62.109306451927374
661,61.81488486361066
662,61.69204671749177
663,61.705695400393864
664,61.69204671749177
665,62.000116988710595
666,61.62770292666757
667,61.84803166494433
668,61.80903542808119
669,61.814884863610665
670,62.066410591377924
671,61.94357244525904
672,62.10930645192739
673,61.82853354651276
674,62.02156491898531
675,62.15220231247684
676,62.05081209663267
677,62.21069666777155
678,62.32573556651783
679,62.0995573927116
680,62.0722600269074
681,62.686450757501895
682,62.15610193616316
683,62.327685378361
684,62.11905551114317
685,62.29453857702731
686,62.302337824399935
687,62.230194786203135
688,62.26334158753681
689,62.55776317585353
690,62.356932556008324
691,62.66500282722717
692,62.66110320354086
693,62.61235790746192
694,62.427125782362005
695,62.53826505742196
696,62.56166279953984
697,62.71569793514926
698,62.744945112796614
699,62.86583344707235
700,62.516817127147235
701,62.590909977187195
702,62.80343946809133
703,62.70399906409031
704,63.216799578840636
705,62.92432780236706
706,63.27334412229221
707,62.81318852730711
708,63.002320276093364
709,62.85803419969973
710,62.84243570495447
711,62.828787022052374
712,63.06471425507437
713,63.44492756449002
714,62.92822742605338
715,63.0276678300544
716,63.240197320958515
717,63.07056369060385
718,63.02181839452492
719,63.60286232378575
720,63.03546707742703
721,63.15830522354594
722,63.09201162087857
723,63.21874939068379
724,63.12515842221225
725,63.43322869343108
726,63.25579581570378
727,63.47222493029423
728,63.31429017099849
729,63.49562267241211
730,63.63210950143311
731,63.39033283288162
732,63.48392380135317
733,63.94797902002456
734,63.36693509076374
735,63.622360442217335
736,63.530719285588944
737,63.66525630276678
738,63.70425253962992
739,63.60871175931523
740,63.63405931327626
741,63.778345389669894
742,63.72375065806149
743,63.82124125021936
744,64.20925380700763
745,63.76859633045411
746,63.7822450133562
747,63.82514087390567
748,63.9421295844951
749,63.82124125021936
750,63.77249595414042
751,64.09616472010451
752,64.03377074112348
753,63.905083159475105
754,63.82904049759199
755,64.07081716614346
756,63.87778579367092
757,64.16830775830132
758,64.56411956246222
759,63.94602920818141
760,64.16830775830132
761,64.09421490826134
762,64.064967730614
763,64.2287519254392
764,64.15855869908555
765,64.08251603720242
766,64.28529646889075
767,64.24630023202762
768,64.39253612026438
769,64.27944703336128
770,64.8156452902295
771,64.53487238481486
772,64.55632031508958
773,64.25994891492971
774,64.40423499132335
775,64.5251233255991
776,64.49002671242225
777,64.58556749273694
778,64.59141692826643
779,64.47052859399068
780,64.5251233255991
781,64.49197652426541
782,64.78249848889583
783,64.61286485854116
784,64.62651354144325
785,64.50562520716751
786,64.5465712558738
787,64.54267163218749
788,64.57191880983487
789,64.86439058630842
790,64.68110827305166
791,64.74740187571899
792,64.92483475344629
793,65.34404429972508
794,64.70060639148322
795,64.88193889289684
796,64.92873437713261
797,64.85854115077895
798,65.10226763117359
799,64.82344453760213
800,64.90533663501472
801,64.82344453760213
802,65.50977830639343
803,65.529276424825
804,65.10811706670306
805,65.16076198646832
806,64.92288494160313
807,65.13541443250726
808,65.27970050890089
809,65.1159163140757
810,65.1295649969778
811,65.07302045352623
812,65.06522120615361
813,65.33429524050929
814,65.41033790239241
815,65.12566537329148
816,65.23485483650828
817,65.17246085752726
818,65.30309825101877
819,65.1880593522725
820,65.31869674576404
821,65.52342698929554
822,65.36939185368612
823,65.39668921949033
824,65.50977830639343
825,65.41228771423557
826,65.63651607619865
827,65.53707567219763
828,65.60336927486497
829,65.42983602082398
830,65.67356250121863
831,65.63651607619865
832,65.64041569988497
833,65.64626513541444
834,65.51757755376605
835,65.6248172051397
836,65.85684481447541
837,65.88609199212276
838,65.75155497494492
839,66.18051358043948
840,65.69891005517967
841,65.69891005517967
842,65.77690252890595
843,65.94263653557431
844,65.76520365784701
845,65.84904556710278
846,65.80419989471015
847,65.89389123949537
848,65.84124631973015
849,65.94458634741747
850,66.08497280012479
851,66.41254118977518
852,66.01087995008481
853,65.9114395460838
854,66.05182599879112
855,66.22730906467527
856,66.2351083120479
857,66.20586113440052
858,66.13956753173318
859,66.24290755942052
860,66.12396903698793
861,66.17661395675319
862,66.21561019361631
863,66.27020492522472
864,66.13761771989003
865,66.18051358043948
866,66.70501296624876
867,66.45543705032466
868,66.34429777526469
869,66.22730906467527
870,66.49443328718779
871,66.81615224130871
872,66.29945210287207
873,66.84149979526975
874,66.3579464581668
875,66.38719363581414
876,66.66406691754246
877,66.51978084114883
878,66.66991635307194
879,66.46908573322673
880,66.5763253846004
881,66.81030280577924
882,66.69916353071929
883,66.5763253846004
884,66.58802425565933
885,66.70111334256244
886,66.83370054789714
887,66.70891258993507
888,66.65236804648352
889,66.84149979526977
890,66.89219490319184
891,66.74205939126874
892,66.75570807417084
893,66.78300543997504
894,66.70501296624876
895,66.78690506366137
896,66.81615224130871
897,66.8707469729171
898,66.89219490319184
899,67.08132665197807
900,67.05207947433072
901,67.07352740460544
902,66.98383605982022
903,67.17101799676331
904,67.03843079142862
905,66.96433794138866
906,66.99748474272234
907,67.46348977323689
908,67.04623003880127
909,67.13202175990017
910,67.1534696901749
911,67.16516856123384
912,67.35430031002008
913,67.130071948057
914,67.24121122311698
915,67.57657886014
916,67.44399165480532
917,67.1534696901749
918,67.51418488115897
919,67.33285237974536
920,67.25485990601906
921,67.40694522978534
922,67.31140444947063
923,67.60582603778734
924,67.36794899292218
925,67.63702302727785
926,67.29970557841168
927,67.52393394037476
928,67.50248601010003
929,67.713065689161
930,67.6721196404547
931,67.51613469300212
932,67.52393394037476
933,67.49468676272741
934,67.51613469300212
935,67.52588375221791
936,67.6896679470431
937,67.6623705812389
938,67.70721625363151
939,67.88074950767252
940,67.83980345896622
941,68.04258389065454
942,67.76571060892624
943,68.07963031567454
944,67.97824009983036
945,67.77156004445571
946,67.86905063661357
947,67.82030534053463
948,67.97824009983037
949,67.91974574453565
950,68.0815801275177
951,68.11472692885137
952,67.88464913135881
953,67.99968803010509
954,67.95679216955564
955,68.0445337024977
956,67.97629028798721
957,68.00163784194825
958,67.94314348665354
959,67.97044085245774
960,68.30580848948075
961,68.12447598806715
962,68.26096281708816
963,68.14202429465557
964,68.15567297755766
965,68.17127147230292
966,68.259013005245
967,68.04843332618402
968,68.18881977889134
969,68.21806695653869
970,68.10497786963559
971,68.35260397371653
972,68.30580848948075
973,68.15372316571451
974,68.16542203677345
975,68.32335679606918
976,68.51833798038489
977,68.39549983426599
978,68.4130481408544
979,68.55148478171854
980,68.4130481408544
981,68.58073195936592
982,68.60802932517011
983,68.62362781991537
984,68.494940238267
985,68.3896503987365
986,68.78351239105426
987,68.5222376040712
988,68.59633045411118
989,68.7815625792111
990,68.63922631466065
991,68.59048101858173
992,68.77961276736795
993,68.89660147795739
994,68.70746972917114
995,68.64702556203326
996,68.62167800807222
997,68.91414978454578
998,68.92974827929105
999,68.72891765944587
1099,70.38040829059996
1199,71.83496792559518
1299,73.12379355392204
1399,74.47306334938679
1499,75.86132938171465
1599,76.76214245325325
1699,77.73899818667499
1799,78.84454150174507
1899,80.02417766685515
1999,80.71636087117592
2099,81.28570592937781
2199,82.06563066664066
2299,82.79486029598145
2399,83.6235303293232
2499,84.33521165207559
2599,84.9026068984343
2699,85.4758515803225
2799,86.1855830912317
2899,86.55409752958839
2999,87.16633844833974
3099,87.7629808723458
3199,88.15099342913409
3299,88.70863961627701
3399,89.16099596388948
3499,89.47491567063778
3599,90.20804492366486
3699,90.54341256068791
3799,90.88462963324038
3899,91.34283541638234
3999,91.56316415465908
4099,91.99017294831047
4199,92.42888061302084
4299,92.88903620800592
4399,93.18930723185211
4499,93.43108390040359
4599,93.88539005985922
4699,94.00042895860548
4799,94.53467740363054
4899,94.87589447618305
4999,95.06307641312614
5099,95.26000740928498
5199,95.65971883713222
5299,96.08867744262679
5399,96.31290580458986
5499,96.45329225729716
5599,96.89784935753701
5699,96.99144032600853
5799,97.38725213016943
5899,97.57248425526937
5999,97.87860471464501
6099,98.04238890947025
6199,98.28416557802174
6299,98.57468754265214
6399,98.79306646908572
6499,99.03679294948036
6599,99.23762356932558
6699,99.44820324838653
6799,99.64903386823174
6899,99.79331994462535

